Gravitational-wave constraints on the equatorial ellipticity of millisecond pulsars

We present a search for continuous gravitational waves from five radio pulsars, comprising three recycled pulsars (PSR J0437-4715, PSR J0711-6830, and PSR J0737-3039A) and two young pulsars: the Crab pulsar (J0534+2200) and the Vela pulsar (J0835-4510). We use data from the third observing run of Advanced LIGO and Virgo combined with data from their first and second observing runs. For the first time we are able to match (for PSR J0437-4715) or surpass (for PSR J0711-6830) the indirect limits on gravitational-wave emission from recycled pulsars inferred from their observed spin-downs, and constrain their equatorial ellipticities to be less than $10^{-8}$. For each of the five pulsars, we perform targeted searches that assume a tight coupling between the gravitational-wave and electromagnetic signal phase evolution. We also present constraints on PSR J0711-6830, the Crab pulsar and the Vela pulsar from a search that relaxes this assumption, allowing the gravitational-wave signal to vary from the electromagnetic expectation within a narrow band of frequencies and frequency derivatives.

==> referee_reply.txt <==
We thank the referee for the carefully reading and the suggestions. Please find the answers to the referee points below.
As suggested by the referee we have significantly shorten the description of the analysis methods in Sec. 2.  

* Line 537 There is a comment on neutron stars with a solid core, should there perhaps be a reference to the literature here? 

ANSWER: Two references have been added relevant to solid cores.

* Line 597 If the narrow band search is motivated "partly by astrophysical considerations" then what exactly is this motivation and, perhaps more importantly, is the new search improving on this connection (e.g. by allowing a wider band)?

ANSWER: We have specified at the start and end of Sec. 1.2 which are the two main astrophysical motivations, namely free precession and differential rotation of the neutron star core. The delta parameter that we use in this work can easily accommodate the most optimistic values for the alternative emission scenarios considered (more than an order of magnitude higher). Moreover, in Sec. 2.5 we have added a comment on the improvement in the parameter space covered with respect to previous searches.
Our choice of delta corresponds to a parameter space explored that is 4 times bigger than that of our O2 search.

* Line 694 The honesty associated with the remark on bugs in codes etc is refreshing and welcome. 

* Line 839 This paragraph relates to the narrow band resolution. It might be helpful to the reader if the connection between the achievable "resolution" and the suggested "astrophysical considerations" could be made clearer. What improvements are needed to achieve the "ideal" search in this respect?

ANSWER: We have tried to make clearer the connection between the narrow band bandwidth, resolution and the astrophysical scenarios that we would like to consider. 
We have now specified in the text that the narrow band window analyzed in this paper is sufficiently large to cover the astrophysical cases considered. This is now explained at the end of Sec 1.2 and in Sec. 2.5.

On the other hand, the narrow band resolution relates to the natural discretisation step of the discrete Fourier transform. The resolution ensures that a nearly monochromatic GW signal, emitted in the explored parameter space, is subject to a maximum loss of signal-to-noise ratio of $\\sim 36%$. Note that, in order to reduce this loss, an half-bin interpolation of the Fourier transform is implemented in the code.
The "compatibility" of the narrow-band search with the astrophysical scenarios is given by the width of the frequency/spin-down range allowed, namely from the $\delta$ factor, that we take one order of magnitude larger than the most optimistic predictions.

* Line 865 If you are going to explain what the LIGO-Virgo detectors are then I suggest page 13 of the paper is not the place to do it.

ANSWER: We have removed the technical description of LIGO and Virgo.

* Table 3 Throughout the text you refer to the Crab and Vela pulsars, but in the table they are identified by catalog numbers. I would suggest adding the names as well, to make the connection clearer.

ANSWER: Thanks, we have implemented these comments also for Table 1-2 and 3.

* Line 1279 By the statement that the strain level required for detection remains "rather high" I presume you mean that the crust is nowhere near expected to be able to sustain strains at this level? The requirement is close to an order of magnitude above the expected breaking strain, after all.

ANSWER: We understand the referee's point, and have changed the text slightly to make it clear that the required strain level is implausibly high.

* Line 1300 I am not convinced by the argument of field burial for millisecond pulsars. Intuitively, they would be old enough that any buried field would have re-emerged. There are estimated for this timescale in the literature so this should be easy to confirm/check.

ANSWER: We have added the caveat that the buried field should have to persist over the lifetime of the star, and added a recent reference.

* Line 1341	There is other related work, e.g. by Alford and Schwenzer, but suppose we focus on the lower limit suggested by Woan et al. At what point should one expect to reach this level? Would I be right in thinking that you are unlikely to have a search with the required sensitivity until the third-generation era? Maybe it will be difficult even then. I think this would be worth commenting on. Being "about an order of magnitude away" seems a bit vague.

ANSWER: Indeed this paper focuses on GWs from neutron stars with a stable equatorial ellipticity, namely GWs emitted at (nearly) the rotational frequency of the pulsar and twice its value.
The referee is indeed correct, reaching the level of 10^-9 of ellipticity for J0711-6830 is not trivial and could require 5 detectors operating at design sensitivity for 1-1.5 yr. On the other hand, 3rd generation detectors will be able to reach this level of sensitivity.
However, we would like to note that we might be in a fortunate scenario in which the millisecond pulsar ellipticity will be higher than the lower limit suggested by Woan et al. In that scenario, the detection probability would be higher. 
This is now  discussed in the conclusions of the paper.


==> resultstable.txt <==
Title: Gravitational-wave constraints on the ellipticity of millisecond pulsars
Authors: Abbott B. P. et al.
Table: Limits on Gravitational-wave Amplitude, and Other Derived Quantities, for the Three Targeted Searches
===============================================================================
Byte-by-byte Description of file: resultstable.txt
-------------------------------------------------------------------------------
   Bytes Format  Units   Label           Explanations
-------------------------------------------------------------------------------
   1- 11 A11     ---     Name            Pulsar J2000 coordinate name
  13- 20 E8.2    ---     H0SD            Spin-down limit of gravitational wave amplitude
  22- 29 E8.2    ---     C21ULBayes      Observed 95% credible upper limit on amplitude from the l=2, m=1 mode using the Bayesian analysis
  31- 38 E8.2    ---     C21ULResBayes   ? Observed 95% credible upper limit on amplitude from the l=2, m=1 mode using restricted orientation priors using the Bayesian analysis
  40- 47 E8.2    ---     C21ULFStat      Observed 95% confidence upper limit on amplitude from the l=2, m=1 mode using the F-statistic analysis
  49- 56 E8.2    ---     C21ULResGStat   ? Observed 95% confidence upper limit on amplitude from the l=2, m=1 mode using restricted orientation priors using the G-statistic analysis
  58- 65 E8.2    ---     C21UL5nVec      ? Observed 95% confidence upper limit on amplitude from the l=2, m=1 mode using the 5n-vector analysis
  67- 74 E8.2    ---     C21ULRes5nVec   ? Observed 95% confidence upper limit on amplitude from the l=2, m=1 mode using restricted orientation priors using the 5n-vector analysis
  76- 83 E8.2    ---     C22ULBayes      Observed 95% credible upper limit on amplitude from the l=m=2 mode using the Bayesian analysis
  85- 92 E8.2    ---     C22ULResBayes   ? Observed 95% credible upper limit on amplitude from the l=m=2 mode using restricted orientation priors using the Bayesian analysis
  94-101 E8.2    ---     C22ULFStat      Observed 95% confidence upper limit on amplitude from the l=m=2 mode using the F-statistic analysis
 103-110 E8.2    ---     C22ULResGStat   ? Observed 95% confidence upper limit on amplitude from the l=m=2 mode using restricted orientation priors using the G-statistic analysis
 112-119 E8.2    ---     H0ULBayes       Observed 95% credible upper limit on amplitude from the l=m=2 mode using the Bayesian analysis
 121-128 E8.2    ---     H0ULResBayes    ? Observed 95% credible upper limit on amplitude from the l=m=2 mode using restricted orientation priors using the Bayesian analysis
 130-137 E8.2    ---     H0ULFStat       Observed 95% confidence upper limit on amplitude from the l=m=2 mode using the F-statistic analysis
 139-146 E8.2    ---     H0ULResGStat    ? Observed 95% confidence upper limit on amplitude from the l=m=2 mode using restricted orientation priors using the G-statistic analysis
 148-155 E8.2    ---     H0UL5nVec       ? Observed 95% confidence upper limit on amplitude from the l=m=2 mode using the 5n-vector analysis
 157-164 E8.2    ---     H0ULRes5nVec    ? Observed 95% confidence upper limit on amplitude from the l=m=2 mode using restricted orientation priors using the 5n-vector analysis
 166-173 E8.2    kg.m2   Q22ULBayes      Derived 95% credible upper limit on the l=m=2 mass quadrupole moment using the Bayesian analysis
 175-182 E8.2    kg.m2   Q22ULResBayes   ? Derived 95% credible upper limit on the l=m=2 mass quadrupole moment using restricted orientation priors using the Bayesian analysis
 184-191 E8.2    kg.m2   Q22ULFStat      Derived 95% confidence upper limit on the l=m=2 mass quadrupole moment using the F-statistic analysis
 193-200 E8.2    kg.m2   Q22ULResGStat   ? Derived 95% confidence upper limit on the l=m=2 mass quadrupole moment using restricted orientation priors using the G-statistic analysis
 202-209 E8.2    kg.m2   Q22UL5nVec      ? Derived 95% confidence upper limit on the l=m=2 mass quadrupole moment using the 5n-vector analysis
 211-218 E8.2    kg.m2   Q22ULRes5nVec   ? Derived 95% confidence upper limit on the l=m=2 mass quadrupole moment using restricted orientation priors using the 5n-vector analysis
 220-227 E8.2    ---     ELLULBayes      Derived 95% credible upper limit on the fiducial ellipticity using the Bayesian analysis
 229-236 E8.2    ---     ELLULResBayes   ? Derived 95% credible upper limit on the fiducial ellipticity using restricted orientation priors using the Bayesian analysis
 238-245 E8.2    ---     ELLULFStat      Derived 95% confidence upper limit on the fiducial ellipticity using the F-statistic analysis
 247-254 E8.2    ---     ELLULResGStat   ? Derived 95% confidence upper limit on the fiducial ellipticity using restricted orientation priors using the G-statistic analysis
 256-263 E8.2    ---     ELLUL5nVec      ? Derived 95% confidence upper limit on the fiducial ellipticity using the 5n-vector analysis
 265-272 E8.2    ---     ELLULRes5nVec   ? Derived 95% confidence upper limit on the fiducial ellipticity using restricted orientation priors using the 5n-vector analysis
 274-281 F8.3    ---     SDRatioBayes    Ratio H0ULBayes/H0SD
 283-290 F8.3    ---     SDRatioResBayes Ratio H0ULResBayes/H0SD
 292-299 F8.3    ---     SDRatioFStat    Ratio H0ULFStat/H0SD
 301-308 F8.3    ---     SDRatioResGStat Ratio H0ULResGStat/H0SD
 310-317 F8.3    ---     SDRatio5nVec    Ratio H0UL5nVec/H0SD
 319-326 F8.3    ---     SDRatioRes5nVec Ratio H0ULRes5nVec/H0SD
-------------------------------------------------------------------------------
-------------------------------------------------------------------------------
J0534+2200  1.40E-24 1.27E-25 7.90E-26 8.90E-26 6.20E-26 1.59E-25 1.24E-25 6.30E-27 5.60E-27 7.90E-27 7.10E-27 1.50E-26 1.20E-26 1.90E-26 1.50E-26 3.00E-26 2.90E-26 6.60E+32 5.70E+32 7.90E+32 6.30E+32 1.26E+33 1.21E+33 8.60E-06 7.40E-06 1.00E-05 8.10E-06 1.63E-05 1.57E-05    0.010    0.009    0.013    0.011    0.021    0.021 
J0835-4510  3.30E-24 1.10E-23 9.80E-22 1.47E-23 1.37E-23 1.70E-23 1.40E-23 1.20E-25 8.40E-26 1.16E-25 4.80E-26 2.20E-25 1.70E-25 2.30E-25 1.20E-25 2.40E-25 2.40E-25 9.10E+33 7.30E+33 9.60E+33 5.00E+33 1.00E+34 1.02E+34 1.20E-04 9.50E-05 1.24E-04 6.40E-05 1.30E-04 1.32E-04    0.066    0.053    0.069    0.036    0.072    0.074 
J0437-4715  7.90E-27 2.20E-26          2.10E-26                            4.10E-27          7.20E-27          7.80E-27          8.60E-27                            7.40E+29          8.20E+29                            9.50E-09          1.10E-08                               0.980             1.100                            
J0711-6830  1.20E-26 2.60E-26          2.40E-26          2.90E-26          3.50E-27          9.40E-27          8.20E-27          9.80E-27          9.10E-27          6.40E+29          5.90E+29          5.30E+29          8.30E-09          7.70E-09          7.20E-09             0.680             0.810             0.760          
J0737-3039A 6.20E+25 5.90E-26          3.00E-26                            3.30E-27          1.20E-27          6.90E-27          9.90E-27                            8.00E+31          1.10E+32                            1.00E-06          1.40E-06                               1.100             1.600                            

